PASS: Peer-Agreement based Sample Selection for training with Noisy Labels

The prevalence of noisy-label samples poses a significant challenge in deep learning, inducing overfitting effects. This has, therefore, motivated the emergence of learning with noisy-label (LNL) techniques that focus on separating noisy- and clean-label samples to apply different learning strategies to each group of samples. Current methodologies often rely on the small-loss hypothesis or feature-based selection to separate noisy- and clean-label samples, yet our empirical observations reveal their limitations, especially for labels with instance dependent noise (IDN). An important characteristic of IDN is the difficulty to distinguish the clean-label samples that lie near the decision boundary (i.e., the hard samples) from the noisy-label samples. We, therefore, propose a new noisy-label detection method, termed Peer-Agreement based Sample Selection (PASS), to address this problem. Utilising a trio of classifiers, PASS employs consensus-driven peer-based agreement of two models to select the samples to train the remaining model. PASS is easily integrated into existing LNL models, enabling the improvement of the detection accuracy of noisy- and clean-label samples, which increases the classification accuracy across various LNL benchmarks.

==> cosine_data.txt <==
epochs,cleanCosine,noisyCosine,cleanStd,noisyStd
30,0.9672586918,0.5693410980026579,0.04289850593,0.10422543419251928
40,0.9862808585,0.5595774707584428,0.02519346401,0.11826311697041844
50,0.9858773947,0.5598651958105353,0.01757621765,0.09901998649385296
60,0.9829329252,0.5607454478846057,0.02710265853,0.12798242128766904
70,0.9913380742,0.5614665270650241,0.02403309382,0.11750829166953138
80,0.9869760871,0.5624683103140268,0.02372943424,0.1236264578768362
90,0.9898049831,0.5630290842698995,0.01159645431,0.11777263226478114
100,0.9885712862,0.5597753270392413,0.02643987164,0.1301872413631353
110,0.9899845123,0.5485878865625832,0.02220213786,0.12601074373547605
120,0.9902793765,0.536420586510917,0.02176335454,0.12384667944067775
130,0.9873757958,0.5584312814265672,0.0172233358,0.13621432712909454
140,0.9873995185,0.5480159243415321,0.01689928584,0.1372664463620838
150,0.9946855903,0.5618943097453764,0.007024252787,0.12806791895773212
160,0.9975574017,0.5637788363484062,0.004815695342,0.11749776015627135
170,0.9972898364,0.5546374960619153,0.008665920235,0.13241767673929553
180,0.997312665,0.5545086720680649,0.007292070892,0.14193751678988328
190,0.9978211522,0.5545386585459852,0.004860622808,0.13104029272126988
200,0.9975286722,0.5482502444889348,0.0049973079,0.12284499802546013
210,0.9974435568,0.5494591698160222,0.003735417733,0.14041928243597693
220,0.9978569746,0.5481017164176275,0.003317780094,0.12670125894921838
230,0.9978184104,0.5496245030457079,0.003319473937,0.14319236178248593
240,0.9972964525,0.5582908161591856,0.003992462531,0.16307915929594574
250,0.9976046681,0.5699160045120185,0.003724318929,0.15150733047857168

==> loss_data.txt <==
Epoch,TotalLoss,LabeledLoss,UnlabeledLoss
30,2.417448043823242,2.3476109504699707,0.0014631333760917
31,2.78158974647522,2.720560312271118,0.0015206977259367
32,2.058258533477783,1.962138056755066,0.0013314465759322
33,3.113889217376709,3.061277389526367,0.00224020332098
34,3.662056207656861,3.605306386947632,0.0020200633443892
35,2.190288543701172,2.114368200302124,0.0016421943437308
36,2.8716139793396,2.7871286869049072,0.0023753237910568
37,2.6788101196289062,2.5874428749084477,0.0022015166468918
38,2.6937294006347656,2.585955858230591,0.0022735809907317
39,1.7840272188186646,1.6822025775909424,0.0012217900948598
40,2.6650705337524414,2.5639898777008057,0.0022187146823853
41,2.9911792278289795,2.887435913085937,0.002142145531252
42,1.977985501289368,1.8487011194229128,0.001351167098619
43,2.856370210647583,2.744181871414185,0.002358931582421
44,2.6933412551879883,2.578223943710327,0.0023150602355599
45,2.846101760864258,2.719451904296875,0.0023383449297398
46,2.371114492416382,2.232492685317993,0.0019201275426894
47,2.539921522140503,2.4307990074157715,0.0019025742076337
48,2.548633813858032,2.4063756465911865,0.0019215738866478
49,1.8519097566604612,1.7264453172683716,0.0016346661141142
50,2.7790849208831787,2.6381654739379883,0.0024066290352493
51,2.6080238819122314,2.491403102874756,0.0022175607737153
52,2.6907899379730225,2.5617287158966064,0.0023719212040305
53,2.382985591888428,2.25053334236145,0.001697446568869
54,2.6444215774536133,2.5021779537200928,0.0025454028509557
55,2.878176689147949,2.739922523498535,0.002139646327123
56,2.2483251094818115,2.105452537536621,0.0021973943803459
57,2.864091157913208,2.7260568141937256,0.002301134634763
58,2.8014822006225586,2.672808885574341,0.0022058601025491
59,1.6663992404937744,1.4808629751205444,0.0013927685795351
60,2.595933198928833,2.447675466537476,0.0018354434287175
61,2.219618320465088,2.0766618251800537,0.0019025342771783
62,2.676081895828247,2.552403450012207,0.0022110037971287
63,2.639614582061768,2.478564739227295,0.0023228626232594
64,2.7374162673950195,2.5972917079925537,0.0020220093429088
65,3.065203189849853,2.935413360595703,0.002168569015339
66,1.9691444635391235,1.82828426361084,0.001588033279404
67,2.81018328666687,2.6735990047454834,0.002150377491489
68,2.78486442565918,2.649571895599365,0.0020220167934894
69,2.068864107131958,1.9232503175735476,0.0017189556965604
70,1.938600778579712,1.7876906394958496,0.0014604792231693
71,2.6145389080047607,2.4789533615112305,0.0020005307160317
72,2.262712240219116,2.1266114711761475,0.001777475234121
73,2.8369698524475098,2.7084758281707764,0.0021308588329702
74,2.6332342624664307,2.507736921310425,0.0021381503902375
75,2.6443889141082764,2.507935047149658,0.0022069266997277
76,2.0593953132629395,1.9209336042404173,0.0017442927928641
77,1.680203914642334,1.5145293474197388,0.0013963225064799
78,2.52712345123291,2.386801719665528,0.0021180247422307
79,2.037314891815185,1.9044978618621824,0.001723853056319
80,2.723165512084961,2.5689730644226074,0.0020927374716848
81,2.6299970149993896,2.495215654373169,0.0021746398415416
82,2.5538296699523926,2.4290802478790283,0.0018766327993944
83,2.287763357162476,2.134026288986206,0.0018284666584804
84,1.4236512184143066,1.269190788269043,0.0012788315070793
85,2.293146848678589,2.1587040424346924,0.0019746096804738
86,2.409984350204468,2.275747060775757,0.0016700633568689
87,2.271782636642456,2.1143054962158203,0.0016331070801243
88,2.4668385982513428,2.3289501667022705,0.0022660579998046
89,1.647404670715332,1.501250982284546,0.0015043150633573
90,2.525081157684326,2.3988795280456543,0.0020997100509703
91,2.601547718048096,2.45992374420166,0.0020014122128486
92,1.7065136432647705,1.5342248678207395,0.001651854487136
93,2.299279928207397,2.1499593257904053,0.0016901474446058
94,2.0670132637023926,1.9003541469573972,0.0013847636291757
95,2.559232711791992,2.4403889179229736,0.0022423341870307
96,2.037815570831299,1.8716105222702024,0.0018380238907411
97,2.025070905685425,1.877316117286682,0.0016760644502937
98,1.5081695318222046,1.294220805168152,0.0014460354577749
99,1.8898656368255613,1.729262351989746,0.0016409676754847
100,2.1787898540496826,2.061711549758911,0.0019151122542098
101,2.115504741668701,1.9658461809158323,0.0016654750797897
102,2.866201877593994,2.7367360591888428,0.0019789373036473
103,1.982565760612488,1.8283716440200808,0.0017973666545003
104,2.4381682872772217,2.3165440559387207,0.0022861042525619
105,2.455709457397461,2.309563398361206,0.0020859963260591
106,1.857030987739563,1.6778526306152344,0.0015121487667784
107,2.552302837371826,2.3812150955200195,0.0022045176010578
108,2.372422456741333,2.2387635707855225,0.0020192461088299
109,2.467614889144897,2.3264753818511963,0.0020974099170416
110,2.2809395790100098,2.156823873519897,0.0021895940881222
111,1.9511535167694087,1.795409083366394,0.0016666763694956
112,2.532672166824341,2.4026541709899902,0.0021747278515249
113,2.3805606365203857,2.2299747467041016,0.0020835644099861
114,2.443813800811768,2.2815639972686768,0.002163351047784
115,2.127759456634521,1.9783228635787964,0.0018906580517068
116,2.64760160446167,2.4972023963928223,0.002081795129925
117,2.5294904708862305,2.399401903152466,0.0023937874939292
118,1.849351406097412,1.7238719463348389,0.0015405461890622
119,2.647921562194824,2.5021462440490723,0.0022098459303379
120,2.481804132461548,2.3648345470428467,0.0022786783520132
121,2.2480952739715576,2.122021198272705,0.0019448065431788
122,2.61753249168396,2.44643235206604,0.0020580245181918
123,2.503986120223999,2.353235006332397,0.0022975304163992
124,2.746513843536377,2.5904765129089355,0.0018006968311965
125,2.5999770164489746,2.4585139751434326,0.0021740128286182
126,1.8983814716339111,1.7232820987701416,0.0016904779477044
127,1.878747582435608,1.721554160118103,0.0016110211145132
128,2.463916778564453,2.283970355987549,0.0022357562556862
129,1.824087619781494,1.6294039487838743,0.0017335821175947
130,2.417235851287842,2.2754876613616943,0.0021008350886404
131,2.4397165775299072,2.296954393386841,0.0018560405587777
132,2.8142125606536865,2.6485397815704346,0.0021694633178412
133,1.7764501571655271,1.6406896114349363,0.0019124607788398
134,1.858730792999268,1.704142928123474,0.0013318862766027
135,1.9017139673233032,1.770883321762085,0.0016467205714434
136,2.506303548812866,2.375135660171509,0.0023866789415478
137,2.3931050300598145,2.224187135696411,0.0020754861179739
138,2.439461469650269,2.3030545711517334,0.0022253617644309
139,2.116685390472412,1.9795969724655151,0.0017638081917539
140,2.3781962394714355,2.2005765438079834,0.0020536687225103
141,2.414435386657715,2.2535629272460938,0.0020342126954346
142,2.630673408508301,2.4877419471740723,0.0022055744193494
143,1.7728471755981443,1.6277912855148315,0.0015196673339232
144,2.1750802993774414,2.020330905914306,0.0021005510352551
145,2.3098690509796143,2.157841920852661,0.0020793415606021
146,2.2416577339172363,2.0963854789733887,0.0020836405456066
147,2.068420648574829,1.9131808280944824,0.0019577336497604
148,2.389940023422241,2.2390151023864746,0.0021767339203506
149,2.686400890350342,2.5365536212921143,0.0021167327649891
150,1.4033091068267822,1.208270788192749,0.0012508914805948
151,2.2834606170654297,2.1621971130371094,0.0019545033574104
152,2.177685499191284,2.038624048233032,0.002031069016084
153,2.021881341934204,1.8722549676895144,0.0019374578259885
154,2.043494462966919,1.904707074165344,0.001949434634298
155,1.6441400051116943,1.4808485507965088,0.0016988485585898
156,2.1596407890319824,1.9818320274353027,0.0019531489815562
157,2.169788360595703,2.030165195465088,0.0020602087024599
158,1.7511663436889648,1.5935033559799194,0.002045129192993
159,2.689760208129883,2.5293455123901367,0.001895788591355
160,2.144190549850464,1.9878244400024412,0.0020284103229641
161,2.0577173233032227,1.904646873474121,0.001746293855831
162,2.30484390258789,2.125544548034668,0.0019777154084295
163,2.322762966156006,2.155136823654175,0.0020292203407734
164,2.169811964035034,2.014612913131714,0.0020091121550649
165,1.9770138263702397,1.831165432929993,0.0020401354413479
166,2.2332537174224854,2.064577579498291,0.0018400856060907
167,1.68014395236969,1.5168273448944092,0.0015687631675973
168,1.953146815299988,1.7971603870391846,0.001720072934404
169,2.0956010818481445,1.9567596912384035,0.0018437808612361
170,2.084683656692505,1.9223554134368896,0.002115739043802
171,1.707270264625549,1.5628196001052856,0.0016492223367094
172,2.0071048736572266,1.8393101692199707,0.0020880487281829
173,1.9287331104278564,1.780986189842224,0.0019953683950006
174,2.23712158203125,2.059921741485596,0.0019503711955621
175,1.8314812183380127,1.6701593399047852,0.001445890055038
176,0.9177733659744264,0.7245633602142334,0.0013797028223052
177,2.0675535202026367,1.8920105695724487,0.0022732510697096
178,1.8960940837860107,1.7413573265075684,0.0016198554076254
179,1.9259295463562007,1.7258743047714231,0.0021039003040641
180,1.4718778133392334,1.3221076726913452,0.0013049197150394
181,1.5551626682281494,1.4244897365570068,0.0016805396880954
182,2.5071818828582764,2.3148856163024902,0.001820214674808
183,2.1214845180511475,1.9488874673843384,0.0020898859947919
184,1.983490228652954,1.8277785778045652,0.0016795173287391
185,1.953124761581421,1.8001590967178345,0.0019838099833577
186,1.5210280418395996,1.3886557817459106,0.0012924290494993
187,1.4888936281204224,1.336759328842163,0.0015889061614871
188,2.2258691787719727,2.024294853210449,0.001958989072591
189,2.1971051692962646,2.069180488586426,0.0020021919626742
190,1.927843809127808,1.793183445930481,0.0019859550520777
191,1.879575252532959,1.714171051979065,0.0017203694442287
192,1.7936806678771973,1.6561623811721802,0.0018581409240141
193,2.0721242427825928,1.9135167598724363,0.0020488887093961
194,1.5638298988342283,1.4177757501602173,0.0015199609333649
195,1.45395028591156,1.277633547782898,0.0016784382751211
196,1.7147903442382812,1.5011693239212036,0.0017035489436239
197,2.0399844646453857,1.8826231956481931,0.0019411250250414
198,2.0521206855773926,1.8697936534881592,0.0019536740146577
199,1.5861191749572754,1.437597155570984,0.0018091097008436
200,1.6417796611785889,1.4951869249343872,0.0014452731702476
201,1.990689754486084,1.826152205467224,0.0017081531696021
202,0.8150347471237183,0.6550241112709045,0.0011351195862516
203,1.9864462614059448,1.8048056364059448,0.0017797560431063
204,2.081748008728028,1.9251898527145384,0.0020612345542758
205,1.825554609298706,1.6928772926330566,0.0017248393269255
206,2.2967071533203125,2.0979106426239014,0.0016347742639482
207,1.7180466651916504,1.5702964067459106,0.001805561594665
208,1.8195825815200808,1.6487871408462524,0.0017965793376788
209,1.984918713569641,1.821163535118103,0.0020103536080569
210,2.0224525928497314,1.84904420375824,0.0022493579890578
211,2.0827431678771973,1.9305282831192017,0.0020053077023476
212,1.869575023651123,1.6911252737045288,0.0017354070441797
213,2.386171817779541,2.223478317260742,0.0019244089489802
214,1.5423128604888916,1.401281476020813,0.0014891220489516
215,1.842989563941956,1.6830909252166748,0.0020276226568967
216,2.084994077682495,1.93404233455658,0.0019145276164636
217,1.7957311868667605,1.636886477470398,0.0017637773416936
218,1.8169461488723757,1.6783791780471802,0.0018152579432353
219,1.9078561067581177,1.7484900951385498,0.0017722153570502
220,2.08756947517395,1.942229986190796,0.0018613419961184
221,2.330274105072021,2.1517999172210693,0.0020613549277186
222,2.126344919204712,1.968528628349304,0.0019344508182257
223,1.989203691482544,1.8205454349517824,0.0019413453992456
224,2.0077126026153564,1.824666142463684,0.0019159524235874
225,1.9308018684387207,1.7906821966171265,0.0019491701386868
226,1.9945051670074463,1.819788932800293,0.0016778501449152
227,1.7861300706863403,1.6255418062210083,0.0019744334276765
228,1.9235625267028809,1.7626827955245972,0.0018914645770564
229,2.12703537940979,1.9482876062393188,0.0020907574798911
230,1.9541349411010744,1.8117212057113647,0.0018065579934045
231,2.103660821914673,1.94288432598114,0.0021264471579343
232,2.0476233959198,1.8856481313705444,0.0020944001153111
233,1.655775785446167,1.4891424179077148,0.001660096575506
234,2.095657587051392,1.941820740699768,0.0020055058412253
235,2.158848524093628,2.011577844619751,0.0019051093840971
236,1.8142623901367188,1.633955478668213,0.0018429880728945
237,1.778522253036499,1.6427456140518188,0.0018723437096923
238,1.78625226020813,1.632106065750122,0.0017713505076244
239,2.17089319229126,1.99273419380188,0.0020785483065992
240,1.9823670387268064,1.802616596221924,0.0020442598033696
241,2.076937675476074,1.9198155403137207,0.0018323641270399
242,1.6603775024414062,1.4833284616470337,0.0016805225750431
243,1.9889247417449951,1.8484461307525637,0.0017418836941942
244,2.1388447284698486,1.9825026988983157,0.0021846424788236
245,1.9990662336349487,1.809715151786804,0.0021254238672554
246,1.9931612014770508,1.823537349700928,0.0021538096480071
247,1.6194652318954468,1.4198778867721558,0.0015342852566391
248,1.8481825590133667,1.694979190826416,0.0019588118884712
249,2.187269687652588,2.0194168090820312,0.0019682552665472
250,1.596951246261597,1.4554364681243896,0.0016769596841186
251,2.3077077865600586,2.1255083084106445,0.001660831272602
252,2.286177158355713,2.109309196472168,0.002169482409954
253,1.9228527545928955,1.7826175689697266,0.0017191396327689
254,1.197360873222351,1.0192313194274902,0.0014627529308199
255,2.1969218254089355,2.0258612632751465,0.0020200246945023
256,1.6918774843215942,1.5326035022735596,0.0019663225393742
257,2.0529797077178955,1.866812229156494,0.0021144447382539
258,1.6272203922271729,1.4228180646896362,0.0016530969878658
259,1.8228751420974727,1.659671425819397,0.0018832659116014
260,1.7675256729125977,1.5842303037643433,0.0017021505627781
261,1.898026704788208,1.6937206983566284,0.0019556423649191
262,2.1201822757720947,1.963708519935608,0.0017920198151841
263,1.8670709133148196,1.708033800125122,0.0016804707702249
264,1.899236798286438,1.7559725046157837,0.0018723502289503
265,2.347175359725952,2.1593945026397705,0.00222501414828
266,1.8739553689956665,1.7394598722457886,0.0019067340763285
267,1.8942129611968996,1.7494745254516602,0.0018881076248362
268,1.9075855016708372,1.7439844608306885,0.001853386987932
269,2.460505247116089,2.275576591491699,0.0018476988188922
270,2.1979384422302246,2.0475125312805176,0.002064547734335
271,1.4068453311920166,1.2651188373565674,0.001287295948714
272,1.3741244077682495,1.2116161584854126,0.0014740164624527
273,1.6735550165176392,1.505618929862976,0.0013434288557618
274,1.7452610731124878,1.576680302619934,0.0018827905878424
275,2.146972417831421,1.979365587234497,0.0019618584774434
276,1.8516846895217896,1.712100386619568,0.0018063434399664
277,1.8905709981918333,1.70875346660614,0.0019207283621653
278,1.6026240587234497,1.4312986135482788,0.0016137197380885
279,1.6868438720703125,1.5274320840835571,0.0016917022876441
280,1.863475680351257,1.684828758239746,0.0018118829466402
281,2.1876769065856934,2.0295088291168213,0.0019081479404121
282,1.6176153421401978,1.4216185808181765,0.0016858344897627
283,2.057619333267212,1.90239417552948,0.0020629880018532
284,2.1586456298828125,1.9993548393249512,0.0020749871619045
285,1.942933797836304,1.7707442045211792,0.001900780131109
286,2.11954402923584,1.9476076364517207,0.0018007868202403
287,2.040865898132324,1.894320368766785,0.0018473130185157
288,1.5223426818847656,1.3555431365966797,0.0016849264502525
289,1.926097750663757,1.738400101661682,0.0020959549583494
290,1.5566869974136353,1.4107404947280884,0.001664237352088
291,2.0866825580596924,1.9198817014694212,0.0017337445169687
292,1.5699584484100342,1.4065842628479004,0.0017051255563274
293,1.806800484657288,1.6467368602752686,0.0018855067901313
294,1.7071635723114014,1.5459191799163818,0.0015086993807926
295,1.743738293647766,1.5686036348342896,0.0018397053936496
296,1.6447086334228516,1.446476936340332,0.0018318678485229
297,1.890572428703308,1.7270551919937134,0.0015998961171135
298,1.707439661026001,1.5414255857467651,0.0018808145541697
299,2.08850622177124,1.913053631782532,0.0021141665056347
300,1.8707756996154783,1.6920983791351318,0.0015519133303314
301,1.9976383447647093,1.8250559568405151,0.0019863471388816
302,1.6069875955581665,1.4292272329330444,0.0015893086092546
303,1.9842548370361328,1.8276718854904173,0.0017812786391004
304,1.5670300722122192,1.3899543285369873,0.0015693991445004
305,2.299135208129883,2.112813234329224,0.0016901782946661
306,2.0241129398345947,1.8806447982788088,0.0020289251115173
307,1.8285828828811648,1.6434848308563232,0.0019008974777534
308,1.8649685382843015,1.718231439590454,0.0020189811475574
309,1.8073277473449707,1.6714166402816772,0.0017649568617343
310,1.795625925064087,1.6393835544586182,0.0019031366100534
311,1.9071866273880005,1.729955792427063,0.0015806823503226
312,1.602368712425232,1.4410892724990845,0.001584920217283
313,1.804936528205872,1.666574239730835,0.0021504373289644
314,2.024023056030273,1.8650339841842647,0.0019003035267814
315,2.217600584030152,2.052069664001465,0.00175289332401
316,1.883848786354065,1.7115687131881714,0.0019630822353065
317,1.8717365264892576,1.7134037017822266,0.0018861754797399
318,1.791184663772583,1.650414228439331,0.0015739279333502
319,1.9673640727996824,1.83385169506073,0.0016602536197751
320,2.0632598400115967,1.8915636539459229,0.0022160543594509
321,1.582698106765747,1.437853455543518,0.0016412215773016
322,1.2720602750778198,1.1041940450668335,0.0013035517185926
323,1.9340550899505613,1.7499239444732666,0.0021060204599052
324,1.936269998550415,1.7675769329071045,0.0017085736617445
325,1.88126540184021,1.7084091901779177,0.0018288749270141
326,1.5043318271636963,1.3207244873046875,0.0016452283598482
327,2.0301454067230225,1.8628100156784055,0.0019123243400827
328,2.0097713470458984,1.8119844198226929,0.001782102510333
329,1.8126225471496584,1.6358495950698853,0.0021394873037934


==> main/loss_data.csv <==
Epoch,Total Loss,Labeled Loss,Unlabeled Loss
30,2.417448043823242,2.3476109504699707,0.0014631333760917
31,2.78158974647522,2.720560312271118,0.0015206977259367
32,2.058258533477783,1.962138056755066,0.0013314465759322
33,3.113889217376709,3.061277389526367,0.00224020332098
34,3.662056207656861,3.605306386947632,0.0020200633443892
35,2.190288543701172,2.114368200302124,0.0016421943437308
36,2.8716139793396,2.7871286869049072,0.0023753237910568
37,2.6788101196289062,2.5874428749084477,0.0022015166468918
38,2.6937294006347656,2.585955858230591,0.0022735809907317
39,1.7840272188186646,1.6822025775909424,0.0012217900948598
40,2.6650705337524414,2.5639898777008057,0.0022187146823853
41,2.9911792278289795,2.887435913085937,0.002142145531252
42,1.977985501289368,1.8487011194229128,0.001351167098619
43,2.856370210647583,2.744181871414185,0.002358931582421
44,2.6933412551879883,2.578223943710327,0.0023150602355599
45,2.846101760864258,2.719451904296875,0.0023383449297398
46,2.371114492416382,2.232492685317993,0.0019201275426894
47,2.539921522140503,2.4307990074157715,0.0019025742076337
48,2.548633813858032,2.4063756465911865,0.0019215738866478
49,1.8519097566604612,1.7264453172683716,0.0016346661141142
50,2.7790849208831787,2.6381654739379883,0.0024066290352493
51,2.6080238819122314,2.491403102874756,0.0022175607737153
52,2.6907899379730225,2.5617287158966064,0.0023719212040305
53,2.382985591888428,2.25053334236145,0.001697446568869
54,2.6444215774536133,2.5021779537200928,0.0025454028509557
55,2.878176689147949,2.739922523498535,0.002139646327123
56,2.2483251094818115,2.105452537536621,0.0021973943803459
57,2.864091157913208,2.7260568141937256,0.002301134634763
58,2.8014822006225586,2.672808885574341,0.0022058601025491
59,1.6663992404937744,1.4808629751205444,0.0013927685795351
60,2.595933198928833,2.447675466537476,0.0018354434287175
61,2.219618320465088,2.0766618251800537,0.0019025342771783
62,2.676081895828247,2.552403450012207,0.0022110037971287
63,2.639614582061768,2.478564739227295,0.0023228626232594
64,2.7374162673950195,2.5972917079925537,0.0020220093429088
65,3.065203189849853,2.935413360595703,0.002168569015339
66,1.9691444635391235,1.82828426361084,0.001588033279404
67,2.81018328666687,2.6735990047454834,0.002150377491489
68,2.78486442565918,2.649571895599365,0.0020220167934894
69,2.068864107131958,1.9232503175735476,0.0017189556965604
70,1.938600778579712,1.7876906394958496,0.0014604792231693
71,2.6145389080047607,2.4789533615112305,0.0020005307160317
72,2.262712240219116,2.1266114711761475,0.001777475234121
73,2.8369698524475098,2.7084758281707764,0.0021308588329702
74,2.6332342624664307,2.507736921310425,0.0021381503902375
75,2.6443889141082764,2.507935047149658,0.0022069266997277
76,2.0593953132629395,1.9209336042404173,0.0017442927928641
77,1.680203914642334,1.5145293474197388,0.0013963225064799
78,2.52712345123291,2.386801719665528,0.0021180247422307
79,2.037314891815185,1.9044978618621824,0.001723853056319
80,2.723165512084961,2.5689730644226074,0.0020927374716848
81,2.6299970149993896,2.495215654373169,0.0021746398415416
82,2.5538296699523926,2.4290802478790283,0.0018766327993944
83,2.287763357162476,2.134026288986206,0.0018284666584804
84,1.4236512184143066,1.269190788269043,0.0012788315070793
85,2.293146848678589,2.1587040424346924,0.0019746096804738
86,2.409984350204468,2.275747060775757,0.0016700633568689
87,2.271782636642456,2.1143054962158203,0.0016331070801243
88,2.4668385982513428,2.3289501667022705,0.0022660579998046
89,1.647404670715332,1.501250982284546,0.0015043150633573
90,2.525081157684326,2.3988795280456543,0.0020997100509703
91,2.601547718048096,2.45992374420166,0.0020014122128486
92,1.7065136432647705,1.5342248678207395,0.001651854487136
93,2.299279928207397,2.1499593257904053,0.0016901474446058
94,2.0670132637023926,1.9003541469573972,0.0013847636291757
95,2.559232711791992,2.4403889179229736,0.0022423341870307
96,2.037815570831299,1.8716105222702024,0.0018380238907411
97,2.025070905685425,1.877316117286682,0.0016760644502937
98,1.5081695318222046,1.294220805168152,0.0014460354577749
99,1.8898656368255613,1.729262351989746,0.0016409676754847
100,2.1787898540496826,2.061711549758911,0.0019151122542098
101,2.115504741668701,1.9658461809158323,0.0016654750797897
102,2.866201877593994,2.7367360591888428,0.0019789373036473
103,1.982565760612488,1.8283716440200808,0.0017973666545003
104,2.4381682872772217,2.3165440559387207,0.0022861042525619
105,2.455709457397461,2.309563398361206,0.0020859963260591
106,1.857030987739563,1.6778526306152344,0.0015121487667784
107,2.552302837371826,2.3812150955200195,0.0022045176010578
108,2.372422456741333,2.2387635707855225,0.0020192461088299
109,2.467614889144897,2.3264753818511963,0.0020974099170416
110,2.2809395790100098,2.156823873519897,0.0021895940881222
111,1.9511535167694087,1.795409083366394,0.0016666763694956
112,2.532672166824341,2.4026541709899902,0.0021747278515249
113,2.3805606365203857,2.2299747467041016,0.0020835644099861
114,2.443813800811768,2.2815639972686768,0.002163351047784
115,2.127759456634521,1.9783228635787964,0.0018906580517068
116,2.64760160446167,2.4972023963928223,0.002081795129925
117,2.5294904708862305,2.399401903152466,0.0023937874939292
118,1.849351406097412,1.7238719463348389,0.0015405461890622
119,2.647921562194824,2.5021462440490723,0.0022098459303379
120,2.481804132461548,2.3648345470428467,0.0022786783520132
121,2.2480952739715576,2.122021198272705,0.0019448065431788
122,2.61753249168396,2.44643235206604,0.0020580245181918
123,2.503986120223999,2.353235006332397,0.0022975304163992
124,2.746513843536377,2.5904765129089355,0.0018006968311965
125,2.5999770164489746,2.4585139751434326,0.0021740128286182
126,1.8983814716339111,1.7232820987701416,0.0016904779477044
127,1.878747582435608,1.721554160118103,0.0016110211145132
128,2.463916778564453,2.283970355987549,0.0022357562556862
129,1.824087619781494,1.6294039487838743,0.0017335821175947
130,2.417235851287842,2.2754876613616943,0.0021008350886404
131,2.4397165775299072,2.296954393386841,0.0018560405587777
132,2.8142125606536865,2.6485397815704346,0.0021694633178412
133,1.7764501571655271,1.6406896114349363,0.0019124607788398
134,1.858730792999268,1.704142928123474,0.0013318862766027
135,1.9017139673233032,1.770883321762085,0.0016467205714434
136,2.506303548812866,2.375135660171509,0.0023866789415478
137,2.3931050300598145,2.224187135696411,0.0020754861179739
138,2.439461469650269,2.3030545711517334,0.0022253617644309
139,2.116685390472412,1.9795969724655151,0.0017638081917539
140,2.3781962394714355,2.2005765438079834,0.0020536687225103
141,2.414435386657715,2.2535629272460938,0.0020342126954346
142,2.630673408508301,2.4877419471740723,0.0022055744193494
143,1.7728471755981443,1.6277912855148315,0.0015196673339232
144,2.1750802993774414,2.020330905914306,0.0021005510352551
145,2.3098690509796143,2.157841920852661,0.0020793415606021
146,2.2416577339172363,2.0963854789733887,0.0020836405456066
147,2.068420648574829,1.9131808280944824,0.0019577336497604
148,2.389940023422241,2.2390151023864746,0.0021767339203506
149,2.686400890350342,2.5365536212921143,0.0021167327649891
150,1.4033091068267822,1.208270788192749,0.0012508914805948
151,2.2834606170654297,2.1621971130371094,0.0019545033574104
152,2.177685499191284,2.038624048233032,0.002031069016084
153,2.021881341934204,1.8722549676895144,0.0019374578259885
154,2.043494462966919,1.904707074165344,0.001949434634298
155,1.6441400051116943,1.4808485507965088,0.0016988485585898
156,2.1596407890319824,1.9818320274353027,0.0019531489815562
157,2.169788360595703,2.030165195465088,0.0020602087024599
158,1.7511663436889648,1.5935033559799194,0.002045129192993
159,2.689760208129883,2.5293455123901367,0.001895788591355
160,2.144190549850464,1.9878244400024412,0.0020284103229641
161,2.0577173233032227,1.904646873474121,0.001746293855831
162,2.30484390258789,2.125544548034668,0.0019777154084295
163,2.322762966156006,2.155136823654175,0.0020292203407734
164,2.169811964035034,2.014612913131714,0.0020091121550649
165,1.9770138263702397,1.831165432929993,0.0020401354413479
166,2.2332537174224854,2.064577579498291,0.0018400856060907
167,1.68014395236969,1.5168273448944092,0.0015687631675973
168,1.953146815299988,1.7971603870391846,0.001720072934404
169,2.0956010818481445,1.9567596912384035,0.0018437808612361
170,2.084683656692505,1.9223554134368896,0.002115739043802
171,1.707270264625549,1.5628196001052856,0.0016492223367094
172,2.0071048736572266,1.8393101692199707,0.0020880487281829
173,1.9287331104278564,1.780986189842224,0.0019953683950006
174,2.23712158203125,2.059921741485596,0.0019503711955621
175,1.8314812183380127,1.6701593399047852,0.001445890055038
176,0.9177733659744264,0.7245633602142334,0.0013797028223052
177,2.0675535202026367,1.8920105695724487,0.0022732510697096
178,1.8960940837860107,1.7413573265075684,0.0016198554076254
179,1.9259295463562007,1.7258743047714231,0.0021039003040641
180,1.4718778133392334,1.3221076726913452,0.0013049197150394
181,1.5551626682281494,1.4244897365570068,0.0016805396880954
182,2.5071818828582764,2.3148856163024902,0.001820214674808
183,2.1214845180511475,1.9488874673843384,0.0020898859947919
184,1.983490228652954,1.8277785778045652,0.0016795173287391
185,1.953124761581421,1.8001590967178345,0.0019838099833577
186,1.5210280418395996,1.3886557817459106,0.0012924290494993
187,1.4888936281204224,1.336759328842163,0.0015889061614871
188,2.2258691787719727,2.024294853210449,0.001958989072591
189,2.1971051692962646,2.069180488586426,0.0020021919626742
190,1.927843809127808,1.793183445930481,0.0019859550520777
191,1.879575252532959,1.714171051979065,0.0017203694442287
192,1.7936806678771973,1.6561623811721802,0.0018581409240141
193,2.0721242427825928,1.9135167598724363,0.0020488887093961
194,1.5638298988342283,1.4177757501602173,0.0015199609333649
195,1.45395028591156,1.277633547782898,0.0016784382751211
196,1.7147903442382812,1.5011693239212036,0.0017035489436239
197,2.0399844646453857,1.8826231956481931,0.0019411250250414
198,2.0521206855773926,1.8697936534881592,0.0019536740146577
199,1.5861191749572754,1.437597155570984,0.0018091097008436
200,1.6417796611785889,1.4951869249343872,0.0014452731702476
201,1.990689754486084,1.826152205467224,0.0017081531696021
202,0.8150347471237183,0.6550241112709045,0.0011351195862516
203,1.9864462614059448,1.8048056364059448,0.0017797560431063
204,2.081748008728028,1.9251898527145384,0.0020612345542758
205,1.825554609298706,1.6928772926330566,0.0017248393269255
206,2.2967071533203125,2.0979106426239014,0.0016347742639482
207,1.7180466651916504,1.5702964067459106,0.001805561594665
208,1.8195825815200808,1.6487871408462524,0.0017965793376788
209,1.984918713569641,1.821163535118103,0.0020103536080569
210,2.0224525928497314,1.84904420375824,0.0022493579890578
211,2.0827431678771973,1.9305282831192017,0.0020053077023476
212,1.869575023651123,1.6911252737045288,0.0017354070441797
213,2.386171817779541,2.223478317260742,0.0019244089489802
214,1.5423128604888916,1.401281476020813,0.0014891220489516
215,1.842989563941956,1.6830909252166748,0.0020276226568967
216,2.084994077682495,1.93404233455658,0.0019145276164636
217,1.7957311868667605,1.636886477470398,0.0017637773416936
218,1.8169461488723757,1.6783791780471802,0.0018152579432353
219,1.9078561067581177,1.7484900951385498,0.0017722153570502
220,2.08756947517395,1.942229986190796,0.0018613419961184
221,2.330274105072021,2.1517999172210693,0.0020613549277186
222,2.126344919204712,1.968528628349304,0.0019344508182257
223,1.989203691482544,1.8205454349517824,0.0019413453992456
224,2.0077126026153564,1.824666142463684,0.0019159524235874
225,1.9308018684387207,1.7906821966171265,0.0019491701386868
226,1.9945051670074463,1.819788932800293,0.0016778501449152
227,1.7861300706863403,1.6255418062210083,0.0019744334276765
228,1.9235625267028809,1.7626827955245972,0.0018914645770564
229,2.12703537940979,1.9482876062393188,0.0020907574798911
230,1.9541349411010744,1.8117212057113647,0.0018065579934045
231,2.103660821914673,1.94288432598114,0.0021264471579343
232,2.0476233959198,1.8856481313705444,0.0020944001153111
233,1.655775785446167,1.4891424179077148,0.001660096575506
234,2.095657587051392,1.941820740699768,0.0020055058412253
235,2.158848524093628,2.011577844619751,0.0019051093840971
236,1.8142623901367188,1.633955478668213,0.0018429880728945
237,1.778522253036499,1.6427456140518188,0.0018723437096923
238,1.78625226020813,1.632106065750122,0.0017713505076244
239,2.17089319229126,1.99273419380188,0.0020785483065992
240,1.9823670387268064,1.802616596221924,0.0020442598033696
241,2.076937675476074,1.9198155403137207,0.0018323641270399
242,1.6603775024414062,1.4833284616470337,0.0016805225750431
243,1.9889247417449951,1.8484461307525637,0.0017418836941942
244,2.1388447284698486,1.9825026988983157,0.0021846424788236
245,1.9990662336349487,1.809715151786804,0.0021254238672554
246,1.9931612014770508,1.823537349700928,0.0021538096480071
247,1.6194652318954468,1.4198778867721558,0.0015342852566391
248,1.8481825590133667,1.694979190826416,0.0019588118884712
249,2.187269687652588,2.0194168090820312,0.0019682552665472
250,1.596951246261597,1.4554364681243896,0.0016769596841186
251,2.3077077865600586,2.1255083084106445,0.001660831272602
252,2.286177158355713,2.109309196472168,0.002169482409954
253,1.9228527545928955,1.7826175689697266,0.0017191396327689
254,1.197360873222351,1.0192313194274902,0.0014627529308199
255,2.1969218254089355,2.0258612632751465,0.0020200246945023
256,1.6918774843215942,1.5326035022735596,0.0019663225393742
257,2.0529797077178955,1.866812229156494,0.0021144447382539
258,1.6272203922271729,1.4228180646896362,0.0016530969878658
259,1.8228751420974727,1.659671425819397,0.0018832659116014
260,1.7675256729125977,1.5842303037643433,0.0017021505627781
261,1.898026704788208,1.6937206983566284,0.0019556423649191
262,2.1201822757720947,1.963708519935608,0.0017920198151841
263,1.8670709133148196,1.708033800125122,0.0016804707702249
264,1.899236798286438,1.7559725046157837,0.0018723502289503
265,2.347175359725952,2.1593945026397705,0.00222501414828
266,1.8739553689956665,1.7394598722457886,0.0019067340763285
267,1.8942129611968996,1.7494745254516602,0.0018881076248362
268,1.9075855016708372,1.7439844608306885,0.001853386987932
269,2.460505247116089,2.275576591491699,0.0018476988188922
270,2.1979384422302246,2.0475125312805176,0.002064547734335
271,1.4068453311920166,1.2651188373565674,0.001287295948714
272,1.3741244077682495,1.2116161584854126,0.0014740164624527
273,1.6735550165176392,1.505618929862976,0.0013434288557618
274,1.7452610731124878,1.576680302619934,0.0018827905878424
275,2.146972417831421,1.979365587234497,0.0019618584774434
276,1.8516846895217896,1.712100386619568,0.0018063434399664
277,1.8905709981918333,1.70875346660614,0.0019207283621653
278,1.6026240587234497,1.4312986135482788,0.0016137197380885
279,1.6868438720703125,1.5274320840835571,0.0016917022876441
280,1.863475680351257,1.684828758239746,0.0018118829466402
281,2.1876769065856934,2.0295088291168213,0.0019081479404121
282,1.6176153421401978,1.4216185808181765,0.0016858344897627
283,2.057619333267212,1.90239417552948,0.0020629880018532
284,2.1586456298828125,1.9993548393249512,0.0020749871619045
285,1.942933797836304,1.7707442045211792,0.001900780131109
286,2.11954402923584,1.9476076364517207,0.0018007868202403
287,2.040865898132324,1.894320368766785,0.0018473130185157
288,1.5223426818847656,1.3555431365966797,0.0016849264502525
289,1.926097750663757,1.738400101661682,0.0020959549583494
290,1.5566869974136353,1.4107404947280884,0.001664237352088
291,2.0866825580596924,1.9198817014694212,0.0017337445169687
292,1.5699584484100342,1.4065842628479004,0.0017051255563274
293,1.806800484657288,1.6467368602752686,0.0018855067901313
294,1.7071635723114014,1.5459191799163818,0.0015086993807926
295,1.743738293647766,1.5686036348342896,0.0018397053936496
296,1.6447086334228516,1.446476936340332,0.0018318678485229
297,1.890572428703308,1.7270551919937134,0.0015998961171135
298,1.707439661026001,1.5414255857467651,0.0018808145541697
299,2.08850622177124,1.913053631782532,0.0021141665056347
300,1.8707756996154783,1.6920983791351318,0.0015519133303314
301,1.9976383447647093,1.8250559568405151,0.0019863471388816
302,1.6069875955581665,1.4292272329330444,0.0015893086092546
303,1.9842548370361328,1.8276718854904173,0.0017812786391004
304,1.5670300722122192,1.3899543285369873,0.0015693991445004
305,2.299135208129883,2.112813234329224,0.0016901782946661
306,2.0241129398345947,1.8806447982788088,0.0020289251115173
307,1.8285828828811648,1.6434848308563232,0.0019008974777534
308,1.8649685382843015,1.718231439590454,0.0020189811475574
309,1.8073277473449707,1.6714166402816772,0.0017649568617343
310,1.795625925064087,1.6393835544586182,0.0019031366100534
311,1.9071866273880005,1.729955792427063,0.0015806823503226
312,1.602368712425232,1.4410892724990845,0.001584920217283
313,1.804936528205872,1.666574239730835,0.0021504373289644
314,2.024023056030273,1.8650339841842647,0.0019003035267814
315,2.217600584030152,2.052069664001465,0.00175289332401
316,1.883848786354065,1.7115687131881714,0.0019630822353065
317,1.8717365264892576,1.7134037017822266,0.0018861754797399
318,1.791184663772583,1.650414228439331,0.0015739279333502
319,1.9673640727996824,1.83385169506073,0.0016602536197751
320,2.0632598400115967,1.8915636539459229,0.0022160543594509
321,1.582698106765747,1.437853455543518,0.0016412215773016
322,1.2720602750778198,1.1041940450668335,0.0013035517185926
323,1.9340550899505613,1.7499239444732666,0.0021060204599052
324,1.936269998550415,1.7675769329071045,0.0017085736617445
325,1.88126540184021,1.7084091901779177,0.0018288749270141
326,1.5043318271636963,1.3207244873046875,0.0016452283598482
327,2.0301454067230225,1.8628100156784055,0.0019123243400827
328,2.0097713470458984,1.8119844198226929,0.001782102510333
329,1.8126225471496584,1.6358495950698853,0.0021394873037934


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> smoothed_loss_data.txt <==
Epoch,TotalLoss,LabeledLoss,UnlabeledLoss,DM_TotalLoss,DM_LabeledLoss,DM_UnlabeledLoss
30,2.417448043823242,2.3476109504699707,0.0014631333760917,1.9086711406707764,1.8467668294906616,0.016191516071558
35,1.4236875534057618,1.3743393301963807,0.00106742632342502,1.977586388587952,1.8592737913131716,0.0111074671149253
40,1.732295846939087,1.6665934205055237,0.001442164543550445,1.7558122873306274,1.5383213758468628,0.0101675810292363
45,1.8499661445617677,1.7676437377929688,0.00151992420433087,1.739326238632202,1.3936141729354858,0.0118973217904567
50,1.8064051985740661,1.7148075580596924,0.001564308872912045,1.84283983707428,1.5595961809158323,0.0097794355824589
55,1.870814847946167,1.780949640274048,0.00139077011262995,1.5917015075683594,1.3307751417160034,0.0086546568199992
60,1.6873565793037415,1.5909890532493596,0.0011930382286663751,1.8380918502807615,1.4486479759216309,0.0140533642843365
65,1.9923820734024045,1.9080186843872071,0.00140956985997035,1.9848253726959229,1.5541598796844482,0.0160544533282518
70,1.2600905060768128,1.1619989156723023,0.000949311495060045,1.9297378063201904,1.474340319633484,0.0170802362263202
75,1.7188527941703797,1.6301577806472778,0.001434502354823005,1.9704504013061523,1.532510757446289,0.016293654218316
80,1.7700575828552247,1.669832491874695,0.00136027935659512,2.0484731197357178,1.699979305267334,0.0112338168546557
85,1.4905454516410828,1.4031576275825501,0.0012834962923079702,1.7175779342651367,1.3977713584899902,0.0116496821865439
90,1.641302752494812,1.5592716932296753,0.001364811533130695,1.834957242012024,1.4433636665344238,0.0145790996029973
95,1.663501262664795,1.586252796649933,0.001457517221569955,1.3671391010284424,1.1273701190948486,0.0080430237576365
100,1.4162134051322937,1.3401125073432922,0.00124482296523637,1.8880752325057983,1.4552446603775024,0.0159442573785781
105,1.5962111473083496,1.501216208934784,0.001355897611938415,1.764172077178955,1.3917492628097534,0.0133580928668379
110,1.4826107263565065,1.4019355177879331,0.0014232361572794302,1.812803030014038,1.3756816387176514,0.0161749776452779
115,1.3830436468124387,1.2859098613262177,0.00122892773360942,1.7604211568832395,1.3806300163269043,0.0132971527054905
120,1.6131726861000062,1.5371424555778503,0.00148114092880858,1.7696889638900757,1.3671983480453491,0.0154928220435976
125,1.6899850606918336,1.5980340838432312,0.0014131083386018301,1.5465314388275146,1.1925145387649536,0.0130939381197094
130,1.3355228078365324,1.257206932902336,0.0011607113864738209,1.7381577491760254,1.397209882736206,0.0130138574168086
135,1.050696966946125,0.978413035273552,0.0009098131157224785,1.541925311088562,1.174052596092224,0.0135707529261708
140,1.313953422307968,1.2158185404539108,0.0011346519691869407,1.2365500926971436,0.9974750280380248,0.0084588332101702
145,1.276202650666237,1.1922076612710952,0.0011488362122326604,1.3456602096557615,1.090161919593811,0.0092645231634378
150,0.7753282815217971,0.6675696104764938,0.0006911175430286269,1.5916484594345093,1.2628774642944336,0.0117346886545419
155,0.9083873528242111,0.8181688243150711,0.0009386138286208644,1.319042086601257,1.0464730262756348,0.0106476219370961
160,1.1846652787923813,1.0982730031013488,0.0011206967034376653,1.491235375404358,1.1881637573242188,0.0116671463474631
165,1.0923001390695575,1.011718901693821,0.0011271748313447147,1.3252397775650024,1.0529263019561768,0.009513315744698
170,1.1517877203226088,1.0621013659238816,0.001168945821700605,1.2756288051605225,0.9954996705055236,0.010347306728363
175,1.011893373131752,0.9227630352973939,0.000798854255408495,1.2140882015228271,0.9734612107276917,0.0086521795019507
180,0.6099093689024448,0.5478483668714762,0.0005407261069194514,1.1985465288162231,0.974913775920868,0.008707377128303
185,0.8093260730803014,0.7459409257024525,0.0008220412618538469,1.218193292617798,0.9484242796897888,0.0102969696745276
190,0.7988502784073355,0.7430503904074431,0.0008229301247046969,1.1556684970855713,0.9112194776535034,0.0094574140384793
195,0.6024806497246027,0.5294194013625384,0.0006955028602533058,1.1776869297027588,0.9381932616233826,0.0085251657292246
200,0.6803124471008778,0.6195680820196867,0.0005988850699213493,1.3053215742111206,1.0280227661132812,0.0100520495325326
205,0.7564641912281513,0.7014860281348227,0.0007147302960947541,1.2037663459777832,0.935136616230011,0.0099322525784373
210,0.8380537931621075,0.7661976919323206,0.0009320777167158259,1.1918836832046509,0.9643738865852356,0.0083909137174487
215,0.763688800558448,0.6974308021366595,0.0008401961384515701,1.1721522808074951,0.9295838475227356,0.0092869503423571
220,0.8650366012752057,0.8048115505278111,0.000771293589641562,1.011948823928833,0.7745473384857178,0.0084360959008336
225,0.8000760242342948,0.7420139352232218,0.0008076873762183426,1.1941561698913574,0.9362921118736268,0.0086151622235775
230,0.5263340330421925,0.4879757835008203,0.00048658510453604333,1.077985763549805,0.862424910068512,0.007530874107033
235,0.5814723571613432,0.5418059200868012,0.0005131293056729033,1.07521653175354,0.8819002509117126,0.0074569615535438
240,0.5339381720870734,0.4855235138386489,0.0005506086014138307,1.1463534832000732,0.9362925887107848,0.0079404218122363
245,0.5384359958656132,0.48743546541407695,0.0005724696347460716,1.050329327583313,0.874903678894043,0.0061472509987652
250,0.430128837235272,0.3920127162113786,0.0004516786099193192,1.1450713872909546,0.9466924667358398,0.0074815051630139
255,0.591727162912488,0.5456530696302653,0.0005440810263098539,1.1728860139846802,0.888111412525177,0.0106487274169921
260,0.4760719929635525,0.42670253087952736,0.00045846361564326384,1.0532370805740356,0.8767144680023193,0.0066925943829119
265,0.6321970132961869,0.5816194130703807,0.0005992936545007912,1.7002021074295044,1.4513319730758667,0.0089504485949873
270,0.592000982299447,0.5514847033470869,0.0005560730288197927,0.8967884182929993,0.6350710391998291,0.0095347240567207
275,0.5782736021652819,0.5331297498866917,0.0005284143192838957,1.1360818147659302,0.8740353584289551,0.0095008453354239
280,0.5019155277796089,0.45379809585213665,0.0004880193474091214,1.4682635068893433,1.2004673480987549,0.0101853013038635
285,0.523317075110972,0.4769388843365013,0.0005119632484383898,1.1798629760742188,0.9374542236328124,0.0084582297131419
290,0.41928391345962884,0.3799741351269186,0.00044825192930145224,1.3326268196105957,1.031515121459961,0.0113959060981869
295,0.46966501102969044,0.42249358526989816,0.0004955131496208095,1.1768378019332886,0.8841493129730225,0.0107892090454697
300,0.5038817423433065,0.4557561228051782,0.00041799815606644795,1.0929728746414185,0.8468648791313171,0.0092133115977048

